The Origin of X-ray Emission in the Gamma-ray emitting Narrow-Line Seyfert 1 1H 0323+342

We present the results of X-ray spectral and timing analyses of the closest gamma-ray emitting narrow-line Seyfert 1 ($\gamma$-NLS1) galaxy, 1H 0323+342. We use observations from a recent, simultaneous XMM-Newton/NuSTAR campaign. As in radio-quiet NLS1s, the spectrum reveals a soft excess at low energies ($\lesssim2$ keV) and reflection features such as a broad iron K emission line. We also find evidence of a hard excess at energies above $\sim35$ keV that is likely a consequence of jet emission. Our analysis shows that relativistic reflection is statistically required, and using a combination of models that includes the reflection model relxill for the broadband spectrum, we find an inclination of $i=63^{+7}_{-5}$ degrees, which is in tension with much lower values inferred by superluminal motion in radio observations. We also find a flat ($q=2.2\pm0.3$) emissivity profile, implying that there is more reflected flux than usual being emitted from the outer regions of the disk, which in turn suggests a deviation from the thin disk model assumption. We discuss possible reasons for this, such as reflection off of a thick accretion disk geometry.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
